Feasibility Study on CCTV-aware Routing and Navigation for Privacy, Anonymity, and Safety. Jyvaskyla -- Case-study of the First City to Benefit from CCTV-aware Technology. (Preprint)

In order to withstand the ever-increasing invasion of privacy by CCTV cameras and technologies, on par CCTV-aware solutions must exist that provide privacy, safety, and cybersecurity features. We argue that a first important step towards such CCTV-aware solutions must be a mapping system that provides both privacy and safety routing and navigation options. To the best of our knowledge, there are no mapping nor navigation systems that support privacy and safety routing options. In this paper, we explore the feasibility of a CCTV-aware routing and navigation solution. The aim of this feasibility exploration is to understand what are the main impacts of CCTV on privacy, and what are the challenges and benefits to building such technology. We evaluate our approach on seven (7) pedestrian walking routes within the downtown area of the city of Jyvaskyla, Finland. We first map a total of 450 CCTV cameras, and then experiment with routing and navigation under several different configurations to coarsely model the possible cameras' parameters and coverage from the real-world. We report two main results. First, our preliminary findings support the overall feasibility of our approach. Second, the results also reveal a data-driven worrying reality for persons wishing to preserve their privacy/anonymity as their main living choice. When modelling cameras at their low performance end, a privacy-preserving route has on average a 1.5x distance increase when compared to generic routing. When modelling cameras at their medium-to-high performance end, a privacy-preserving route has on average a 5.0x distance increase, while in some cases there are no privacy-preserving routes possible at all. These results further support and encourage both global mapping of CCTV cameras and refinements to camera modelling and underlying technology.

==> fig/demo_examples/routing_stats_for_pictures.txt <==
Routing parameters and distances

Default 10m radius

- privacy_1 NOT IN USE BECAUSE ITS ALMOST SAME ROUTE THAN Privacy_6
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m}
	1.6 km / (614.3 m) / [5.3 km] / {3.5 km}
	62.240541, 25.747361 -> 62.237443, 25.756073
	Vapaudenkatu 34-36 -> Satamakatu 3
	http://195.148.21.47:9966/?z=15&center=62.237873%2C25.755472&loc=62.240541%2C25.747361&loc=62.237443%2C25.756073&hl=en&alt=0
	
- privacy_2 
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m}
	1.1 km / (758.8 m) / [3.9 km] / {1.3 km}
	62.244968, 25.752811 -> 62.240251, 25.742855
	Ilmarisenkatu 10 -> Gummeruksenkatu 9
	http://195.148.21.47:9966/?z=16&center=62.242670%2C25.748649&loc=62.244968%2C25.752811&loc=62.240251%2C25.742855&hl=en&alt=0

- privacy_3 
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m}
	480.0 m / (457.4 m) / [584.7 m not full] / {2.3 km}
	62.244948, 25.756137 -> 62.242070, 25.752404
	Vapaudenkatu 75 -> Near Sepänkatu 4
	http://195.148.21.47:9966/?z=16&center=62.243779%2C25.755773&loc=62.244948%2C25.756137&loc=62.242070%2C25.752404&hl=en&alt=0

- privacy_4 
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m}
	811.4 m / (247.7 m) / [335.5 m not full] / {877.6 m not full}
	62.244868, 25.746953 -> 62.243479, 25.750451
	Väinönkatu 13 -> Väinönkatu 7
	http://195.148.21.47:9966/?z=16&center=62.244519%2C25.750988&loc=62.244868%2C25.746953&loc=62.243479%2C25.750451&hl=en&alt=0

- privacy_5 
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m} Route in Harju not good for presenting routing in Jyväskylä but it's good routing example to show how camera effects routing.
	400.2 m / (157.4 m) / [400.2] / {same as other privacy}
	62.243789, 25.739443 -> 62.242590, 25.738692
	http://195.148.21.47:9966/?z=17&center=62.242930%2C25.741632&loc=62.243789%2C25.739443&loc=62.242590%2C25.738692&hl=en&alt=0

- privacy_6 
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m}
	1.8 km / (711.8 m) / [4.8 km] / {3.3 km}
	62.238352, 25.758390 -> 62.240491, 25.751438
	Uno Savolan katu 26 (P-Paviljonki 2) -> Hannikaisenkatu 29
	http://195.148.21.47:9966/?z=15&center=62.239872%2C25.756416&loc=62.238352%2C25.758390&loc=62.240491%2C25.751438&hl=en&alt=0

- privacy_7 
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m}
	802.2 m / (790 m same as 15radius) / [1.2 km] / {790 m}
	62.244678, 25.746803 -> 62.242510, 25.755215
	Hannikaisenkatu 20 (Matkakeskus) -> Väinönkatu 13 (Jyväskylän kauppatori)
	http://195.148.21.47:9966/?z=16&center=62.244878%2C25.754077&loc=62.244678%2C25.746803&loc=62.242510%2C25.755215&hl=en&alt=0

- privacy_8 
	privacy radius 10m / (security radius 10m) / [privacy radius 25m] / {privacy radius 15m} Need to run with jy_area.osm
	2.2 km / (2.7 km) / [7.3 km not full] / {3.1 km}
	62.232165, 25.736117 -> 62.241531, 25.745317 -> 62.242510, 25.755215
	Mattilanniemi 2 -> Kauppakatu 18 -> Hannikaisenkatu 20 (Matkakeskus)
	http://195.148.21.47:9966/?z=14&center=62.238152%2C25.749636&loc=62.232165%2C25.736117&loc=62.241531%2C25.745317&loc=62.242510%2C25.755215&hl=en&alt=0



